Hierarchical Data Generator based on Tree-Structured Stick Breaking Process for Benchmarking Clustering Methods

Object Cluster Hierarchies is a new variant of Hierarchical Cluster Analysis that gains interest in the field of Machine Learning. Being still at an early stage of development, the lack of tools for systematic analysis of Object Cluster Hierarchies inhibits its further improvement. In this paper we address this issue by proposing a generator of synthetic hierarchical data that can be used for benchmarking Object Cluster Hierarchy methods. The article presents a thorough empirical and theoretical analysis of the generator and provides guidance on how to control its parameters. Conducted experiments show the usefulness of the data generator that is capable of producing a wide range of differently structured data. Further, benchmarking datasets that mirror the most common types of hierarchies are generated and made available to the public, together with the developed generator (http://kio.pwr.edu.pl/?page\_id=396).

==> avgHierarchyWidthPerLevel.csv <==
"Level";"s00";"s01";"s02";"s03";"s04";"s05";"s06";"s07";"s00r";"s01r";"s02r";"s03r";"s04r";"s05r";"s06r";"s07r"
0;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
1;3.23;3.37;8.775;3.625;3.56;10.21;3.87;10.71;3.28;3.42;9.17;3.69;3.6;10.73;3.95;11.14
2;5.37;6.765;34.38;8.31;8.285;47.22;8.92;51.885;5.51;6.84;37.53;8.47;8.4;50.6;9.04;54.44
3;4.95;10;72.195;13.72;15.87;120.7;17.185;159.475;5.07;10.24;79.88;13.94;15.83;132.78;17.31;165.32
4;2.475;12.2;99.235;16.005;25.65;167.89;28.45;352.09;2.66;12.51;110.33;16.45;25.46;190.55;28.94;365.88
5;0.49;13.145;105.685;10.705;38.785;107.24;38.585;562.77;0.52;13.55;121.73;11.23;38.62;128.33;39.43;615.52
6;0.06;12.69;89.44;3.935;53.92;27.77;39.565;563.325;0.07;13.15;105.83;4.15;54.05;34.23;40.94;650.48
7;;11.19;63.385;0.805;70.735;3.205;25.925;291.635;;11.67;76.32;0.87;71.41;4.13;27.01;349.75
8;;8.4;38.715;0.08;88.705;0.175;10.15;68.965;;8.77;46.98;0.08;89.55;0.24;10.63;84.99
9;;6.325;21.705;;107.44;0.015;1.875;8.715;;6.68;26.34;;108.84;0.02;2.03;11.02
10;;4.19;11.37;;124.045;;0.185;0.48;;4.41;13.92;;125.61;;0.19;0.64
11;;2.695;5.775;;138.335;;;0.02;;2.83;6.91;;140.07;;;0.03
12;;1.5;2.97;;150.795;;;;;1.6;3.52;;152.81;;;
13;;0.905;1.25;;160.11;;;;;0.98;1.5;;161.54;;;
14;;0.46;0.52;;166.135;;;;;0.48;0.6;;167.79;;;
15;;0.22;0.245;;167.765;;;;;0.24;0.28;;169.02;;;
16;;0.13;0.115;;166.31;;;;;0.15;0.13;;167.28;;;
17;;0.02;0.045;;162.515;;;;;0.02;0.05;;163.38;;;
18;;0.02;;;155.04;;;;;0.02;;;155.71;;;
19;;;;;146.95;;;;;;;;147.33;;;
20;;;;;137.685;;;;;;;;137.79;;;
21;;;;;126.165;;;;;;;;126.14;;;
22;;;;;114.965;;;;;;;;114.84;;;
23;;;;;103.61;;;;;;;;103.18;;;
24;;;;;92.95;;;;;;;;92.74;;;
25;;;;;82.1;;;;;;;;81.61;;;
26;;;;;71.615;;;;;;;;71.29;;;
27;;;;;62.14;;;;;;;;61.71;;;
28;;;;;54.12;;;;;;;;53.88;;;
29;;;;;46.1;;;;;;;;45.66;;;
30;;;;;39.4;;;;;;;;39.08;;;
31;;;;;33.485;;;;;;;;33.19;;;
32;;;;;28.325;;;;;;;;27.86;;;
33;;;;;23.995;;;;;;;;23.66;;;
34;;;;;20.175;;;;;;;;19.86;;;
35;;;;;16.865;;;;;;;;16.5;;;
36;;;;;14.05;;;;;;;;13.71;;;
37;;;;;11.96;;;;;;;;11.87;;;
38;;;;;9.63;;;;;;;;9.29;;;
39;;;;;8.205;;;;;;;;8.02;;;
40;;;;;6.78;;;;;;;;6.49;;;
41;;;;;5.62;;;;;;;;5.35;;;
42;;;;;4.755;;;;;;;;4.62;;;
43;;;;;4.07;;;;;;;;3.94;;;
44;;;;;3.415;;;;;;;;3.32;;;
45;;;;;2.745;;;;;;;;2.64;;;
46;;;;;2.42;;;;;;;;2.32;;;
47;;;;;2.05;;;;;;;;1.99;;;
48;;;;;1.69;;;;;;;;1.61;;;
49;;;;;1.37;;;;;;;;1.26;;;
50;;;;;1.13;;;;;;;;1.04;;;
51;;;;;0.97;;;;;;;;0.92;;;
52;;;;;0.8;;;;;;;;0.8;;;
53;;;;;0.665;;;;;;;;0.65;;;
54;;;;;0.585;;;;;;;;0.59;;;
55;;;;;0.45;;;;;;;;0.45;;;
56;;;;;0.36;;;;;;;;0.37;;;
57;;;;;0.29;;;;;;;;0.28;;;
58;;;;;0.235;;;;;;;;0.24;;;
59;;;;;0.205;;;;;;;;0.21;;;
60;;;;;0.16;;;;;;;;0.14;;;
61;;;;;0.125;;;;;;;;0.13;;;
62;;;;;0.115;;;;;;;;0.11;;;
63;;;;;0.08;;;;;;;;0.07;;;
64;;;;;0.07;;;;;;;;0.07;;;
65;;;;;0.06;;;;;;;;0.06;;;
66;;;;;0.035;;;;;;;;0.04;;;
67;;;;;0.03;;;;;;;;0.03;;;
68;;;;;0.03;;;;;;;;0.03;;;
69;;;;;0.03;;;;;;;;0.03;;;
70;;;;;0.02;;;;;;;;0.02;;;
71;;;;;0.02;;;;;;;;0.02;;;
72;;;;;0.01;;;;;;;;0.01;;;


==> avgNumOfInstancesPerLevel.csv <==
"Level";"s00";"s01";"s02";"s03";"s04";"s05";"s06";"s07";"s00r";"s01r";"s02r";"s03r";"s04r";"s05r";"s06r";"s07r"
0;5181.64;4221.605;4190.225;1397.545;1507.97;1305.91;348.015;302.56;4803.58;3918.22;3262.79;1297.02;1395.91;970.73;318.85;230.68
1;3062.68;2571.595;2670.03;2185.995;1297.655;2139.63;640.935;544.835;3093.06;2573.34;2877.87;2010.28;1139.35;1775.91;590.03;418.87
2;1118.47;1336.885;1159.53;2425.6;715.785;1983.295;864.96;757.13;1196.85;1118.99;1153.2;1896.38;375.75;1345.72;521.27;323.79
3;419.615;536.205;564.885;1655.875;545.39;1711.595;1112.15;991.9;547.04;424.27;513.63;1316.36;67.21;1440.55;445.95;234.89
4;170.63;332.395;389.545;1309.39;407.545;1568.815;1613.46;1503;267.79;343.09;458.43;1675.06;33.3;2184.91;945.59;690.45
5;42.605;274.34;336.665;710.565;380.975;986.03;2004.57;2109.435;83.06;353.52;510.27;1210.27;72.84;1711.32;1922.44;2174.19
6;4.36;228.855;268.425;258.59;333.66;269.27;1780;2207.715;8.62;348.87;456.57;484.46;132.31;503.17;2467.01;3234.93
7;;162.715;185.595;44.445;329.22;34.105;1133.61;1225.57;;289.82;334.43;86.31;194.57;65.1;1865.54;2053.91
8;;111.095;109.4;11.995;310.96;1.295;417.825;316.71;;202.06;199.97;23.86;245.26;2.49;761.8;563.25
9;;82.295;62.415;;315.93;0.055;77.44;38.925;;152.86;115.39;;299.72;0.1;147.97;70.97
10;;52.43;32.93;;305.29;;7.035;2.19;;100.32;61.46;;327.38;;13.55;4.02
11;;37.245;15.695;;296.94;;;0.03;;71.84;29.09;;359.1;;;0.05
12;;22.465;8.89;;289.495;;;;;44.12;16.36;;383.77;;;
13;;16.59;3.115;;280.45;;;;;32.63;5.67;;397.36;;;
14;;5.265;1.34;;266.06;;;;;10.22;2.45;;397.73;;;
15;;6.525;0.805;;254.4;;;;;12.95;1.5;;401.53;;;
16;;1.185;0.36;;234.965;;;;;2.28;0.66;;380.73;;;
17;;0.115;0.15;;225.555;;;;;0.23;0.26;;372.94;;;
18;;0.195;;;202.495;;;;;0.37;;;344.91;;;
19;;;;;188.405;;;;;;;;321.83;;;
20;;;;;172.025;;;;;;;;298.57;;;
21;;;;;151.62;;;;;;;;268.56;;;
22;;;;;137.77;;;;;;;;245.04;;;
23;;;;;120.72;;;;;;;;215.2;;;
24;;;;;108.865;;;;;;;;196.67;;;
25;;;;;94.38;;;;;;;;170.63;;;
26;;;;;81.83;;;;;;;;149.12;;;
27;;;;;70.695;;;;;;;;129.69;;;
28;;;;;60.945;;;;;;;;111.2;;;
29;;;;;50.08;;;;;;;;91.44;;;
30;;;;;43.48;;;;;;;;79.65;;;
31;;;;;37.38;;;;;;;;68.94;;;
32;;;;;29.31;;;;;;;;53.58;;;
33;;;;;25.22;;;;;;;;46.24;;;
34;;;;;21.48;;;;;;;;39.52;;;
35;;;;;17.665;;;;;;;;32.35;;;
36;;;;;13.735;;;;;;;;25.01;;;
37;;;;;13.125;;;;;;;;24.11;;;
38;;;;;9.4;;;;;;;;17.17;;;
39;;;;;8.12;;;;;;;;14.89;;;
40;;;;;6.175;;;;;;;;11.16;;;
41;;;;;5.41;;;;;;;;9.81;;;
42;;;;;4.805;;;;;;;;8.91;;;
43;;;;;4.11;;;;;;;;7.53;;;
44;;;;;3.32;;;;;;;;5.98;;;
45;;;;;2.85;;;;;;;;5.37;;;
46;;;;;3.25;;;;;;;;6.09;;;
47;;;;;2.305;;;;;;;;4.27;;;
48;;;;;1.72;;;;;;;;3.15;;;
49;;;;;1.475;;;;;;;;2.69;;;
50;;;;;1.07;;;;;;;;1.94;;;
51;;;;;0.675;;;;;;;;1.13;;;
52;;;;;0.92;;;;;;;;1.72;;;
53;;;;;0.58;;;;;;;;1.06;;;
54;;;;;0.84;;;;;;;;1.55;;;
55;;;;;0.73;;;;;;;;1.36;;;
56;;;;;0.455;;;;;;;;0.86;;;
57;;;;;0.405;;;;;;;;0.74;;;
58;;;;;0.37;;;;;;;;0.71;;;
59;;;;;0.22;;;;;;;;0.42;;;
60;;;;;0.185;;;;;;;;0.31;;;
61;;;;;0.225;;;;;;;;0.45;;;
62;;;;;0.16;;;;;;;;0.29;;;
63;;;;;0.155;;;;;;;;0.29;;;
64;;;;;0.165;;;;;;;;0.32;;;
65;;;;;0.17;;;;;;;;0.31;;;
66;;;;;0.105;;;;;;;;0.21;;;
67;;;;;0.025;;;;;;;;0.05;;;
68;;;;;0.015;;;;;;;;0.03;;;
69;;;;;0.035;;;;;;;;0.06;;;
70;;;;;0.02;;;;;;;;0.04;;;
71;;;;;0.05;;;;;;;;0.09;;;
72;;;;;0.015;;;;;;;;0.02;;;


==> avgNumOfLeavesPerLevel.csv <==
"Level";"s00";"s01";"s02";"s03";"s04";"s05";"s06";"s07";"s00r";"s01r";"s02r";"s03r";"s04r";"s05r";"s06r";"s07r"
0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
1;0.55;0.3;1.315;0.195;0.12;1.01;0.12;0.53;0.6;0.35;1.71;0.26;0.16;1.53;0.2;0.96
2;2.295;1.165;9.85;1.085;0.37;10.09;0.37;4.465;2.44;1.24;13.05;1.25;0.51;13.58;0.49;7.22
3;3.3;2.165;26.98;4.08;0.81;52.955;1.305;22.74;3.43;2.43;35.19;4.35;0.93;65.61;1.51;31.02
4;2.1;3.38;43.42;8.675;1.33;113.79;4.565;95.36;2.29;3.75;55.68;9.16;1.51;137.11;5.28;116.85
5;0.44;4.24;53.37;7.71;2.83;90.73;12.03;272.76;0.47;4.73;70.61;8.25;3.35;111.97;13.19;335.04
6;0.06;4.23;49.27;3.275;4.69;25.745;20.595;393.485;0.07;4.78;66.71;3.49;5.7;32.22;22.09;486.45
7;;4.555;36.855;0.735;7.035;3.115;18.005;247.725;;5.11;50.56;0.8;8.96;4.04;19.14;307.28
8;;3.365;23.25;0.08;9.38;0.165;8.66;63.215;;3.76;32.1;0.08;11.96;0.23;9.16;79.41
9;;2.74;13.53;;12.365;0.015;1.735;8.4;;3.12;18.54;;16.12;0.02;1.89;10.71
10;;1.785;6.975;;15.475;;0.185;0.47;;2.04;9.72;;19.78;;0.19;0.63
11;;1.375;3.5;;17.92;;;0.02;;1.51;4.78;;22.69;;;0.03
12;;0.71;2.055;;21;;;;;0.81;2.69;;26.86;;;
13;;0.475;0.83;;22.79;;;;;0.55;1.1;;28.58;;;
14;;0.27;0.33;;25.145;;;;;0.29;0.43;;31.71;;;
15;;0.115;0.15;;25.53;;;;;0.14;0.19;;31.92;;;
16;;0.11;0.075;;25.505;;;;;0.13;0.09;;31.87;;;
17;;0;0.045;;26.48;;;;;0;0.05;;32.88;;;
18;;0.02;;;25.79;;;;;0.02;;;32.03;;;
19;;;;;24.56;;;;;;;;30.52;;;
20;;;;;24.4;;;;;;;;29.67;;;
21;;;;;22.135;;;;;;;;27.12;;;
22;;;;;20.35;;;;;;;;24.86;;;
23;;;;;18.865;;;;;;;;23.04;;;
24;;;;;17.37;;;;;;;;21.33;;;
25;;;;;15.81;;;;;;;;18.92;;;
26;;;;;13.65;;;;;;;;16.61;;;
27;;;;;11.7;;;;;;;;14.15;;;
28;;;;;10.9;;;;;;;;13.22;;;
29;;;;;9.1;;;;;;;;10.82;;;
30;;;;;7.975;;;;;;;;9.63;;;
31;;;;;6.835;;;;;;;;8.41;;;
32;;;;;5.645;;;;;;;;6.65;;;
33;;;;;4.865;;;;;;;;5.76;;;
34;;;;;4.055;;;;;;;;4.83;;;
35;;;;;3.485;;;;;;;;4.1;;;
36;;;;;2.77;;;;;;;;3.16;;;
37;;;;;2.72;;;;;;;;3.34;;;
38;;;;;1.84;;;;;;;;2.08;;;
39;;;;;1.725;;;;;;;;2.1;;;
40;;;;;1.37;;;;;;;;1.56;;;
41;;;;;1.08;;;;;;;;1.16;;;
42;;;;;0.845;;;;;;;;1;;;
43;;;;;0.8;;;;;;;;0.91;;;
44;;;;;0.775;;;;;;;;0.89;;;
45;;;;;0.45;;;;;;;;0.57;;;
46;;;;;0.495;;;;;;;;0.58;;;
47;;;;;0.45;;;;;;;;0.56;;;
48;;;;;0.345;;;;;;;;0.4;;;
49;;;;;0.265;;;;;;;;0.27;;;
50;;;;;0.195;;;;;;;;0.19;;;
51;;;;;0.215;;;;;;;;0.21;;;
52;;;;;0.17;;;;;;;;0.22;;;
53;;;;;0.12;;;;;;;;0.14;;;
54;;;;;0.16;;;;;;;;0.19;;;
55;;;;;0.11;;;;;;;;0.12;;;
56;;;;;0.085;;;;;;;;0.12;;;
57;;;;;0.08;;;;;;;;0.09;;;
58;;;;;0.055;;;;;;;;0.08;;;
59;;;;;0.05;;;;;;;;0.08;;;
60;;;;;0.04;;;;;;;;0.02;;;
61;;;;;0.015;;;;;;;;0.03;;;
62;;;;;0.035;;;;;;;;0.04;;;
63;;;;;0.01;;;;;;;;0;;;
64;;;;;0.015;;;;;;;;0.02;;;
65;;;;;0.03;;;;;;;;0.03;;;
66;;;;;0.005;;;;;;;;0.01;;;
67;;;;;0;;;;;;;;0;;;
68;;;;;0;;;;;;;;0;;;
69;;;;;0.01;;;;;;;;0.01;;;
70;;;;;0;;;;;;;;0;;;
71;;;;;0.01;;;;;;;;0.01;;;
72;;;;;0.01;;;;;;;;0.01;;;


==> avgOfAvgNumOfChildrenPerNodePerLevel.csv <==
"Level";"s00";"s01";"s02";"s03";"s04";"s05";"s06";"s07";"s00r";"s01r";"s02r";"s03r";"s04r";"s05r";"s06r";"s07r"
0;3.23;3.37;8.775;3.625;3.56;10.21;3.87;10.71;3.28;3.42;9.17;3.69;3.6;10.73;3.95;11.14
1;1.698202381;2.0361190476;3.9811043324;2.3530535714;2.384625;4.7639064901;2.3477380952;4.9751401501;1.7272380952;2.037;4.1815997573;2.3750238095;2.3996666667;4.913034023;2.3448571429;5.0433130891
2;0.9334572095;1.4805790737;2.1113781269;1.6888609254;1.9560582601;2.5698795257;1.9381676518;3.1305933426;0.9402261072;1.4990469481;2.1593622892;1.6904313774;1.9300629787;2.6442402351;1.9309294039;3.1003682556
3;0.4772566739;1.2238250153;1.3525216623;1.1902630238;1.6228396387;1.4075177444;1.6615240191;2.2223113845;0.5032142857;1.2322022483;1.3639470106;1.2068101757;1.615653088;1.4603627491;1.6786573421;2.2300962176
4;0.1382586303;1.0776506731;1.0213922537;0.6646836387;1.5235128393;0.6416373719;1.3617862593;1.6097074225;0.1369061494;1.0917058015;1.0699332846;0.6789658254;1.5328209851;0.684891147;1.3684383176;1.6988144443
5;0.02575;0.94456052;0.7751774824;0.3681878323;1.3911086586;0.255619116;1.0324227348;1.0077294053;0.0278333333;0.9532614063;0.7959395379;0.3712142173;1.3994869539;0.2672195838;1.0456501201;1.0699532676
6;0;0.856259819;0.6531102144;0.1934307221;1.3119887512;0.1072468582;0.6618002245;0.5219776803;0;0.8646343151;0.658788379;0.2043246476;1.3210485696;0.11501198;0.6688027722;0.5461627984
7;;0.7125977006;0.5669797687;0.0441666667;1.2526812137;0.057452381;0.3998629728;0.2365849163;;0.7215687963;0.5814805653;0.0433333333;1.2534184483;0.0751428571;0.4021391268;0.2450281623
8;;0.6646105703;0.549729614;0;1.2137579835;0.01;0.1867387882;0.1219452554;;0.6762291498;0.5601280986;0;1.2184206544;0.01;0.1958724207;0.1263429312
9;;0.5623598927;0.5038071617;;1.1565623248;0;0.062;0.0507184359;;0.5720602137;0.5447665252;;1.1570926793;0;0.0571666667;0.0558077194
10;;0.4662514625;0.4613325801;;1.118353265;;0;0.0125;;0.4758176993;0.4669138142;;1.1199786663;;0;0.015
11;;0.37527886;0.4373557902;;1.088245698;;;0;;0.3937579365;0.444732437;;1.0890766848;;;0
12;;0.3543710317;0.2827558637;;1.0651619057;;;;;0.3763253968;0.2887315076;;1.0600624624;;;
13;;0.2341964286;0.2065681818;;1.0422451854;;;;;0.2320833333;0.1878095238;;1.0435965328;;;
14;;0.1475952381;0.1440555556;;1.0137351539;;;;;0.1645238095;0.1489444444;;1.0126782757;;;
15;;0.0925;0.0815833333;;0.9914136056;;;;;0.1033333333;0.0806666667;;0.9908103356;;;
16;;0.02;0.0316666667;;0.9789403161;;;;;0.02;0.0283333333;;0.9776004799;;;
17;;0.02;0;;0.9572414222;;;;;0.02;0;;0.9582285933;;;
18;;0;;;0.9476368887;;;;;0;;;0.9447706346;;;
19;;;;;0.9378055851;;;;;;;;0.9372558588;;;
20;;;;;0.918748693;;;;;;;;0.9178448658;;;
21;;;;;0.9106289654;;;;;;;;0.9099251751;;;
22;;;;;0.8990675734;;;;;;;;0.8959804112;;;
23;;;;;0.8988176374;;;;;;;;0.9013541168;;;
24;;;;;0.8853213233;;;;;;;;0.8833999311;;;
25;;;;;0.8709344797;;;;;;;;0.8733257878;;;
26;;;;;0.8675869631;;;;;;;;0.8667423943;;;
27;;;;;0.87195886;;;;;;;;0.8758546101;;;
28;;;;;0.8529533473;;;;;;;;0.8482341877;;;
29;;;;;0.857671845;;;;;;;;0.8599588204;;;
30;;;;;0.8445473762;;;;;;;;0.8438341536;;;
31;;;;;0.8469908502;;;;;;;;0.8455899307;;;
32;;;;;0.8494194608;;;;;;;;0.8518339171;;;
33;;;;;0.8414060417;;;;;;;;0.8435636159;;;
34;;;;;0.8324580432;;;;;;;;0.8249004845;;;
35;;;;;0.8264863126;;;;;;;;0.8296785711;;;
36;;;;;0.8504092167;;;;;;;;0.8720465428;;;
37;;;;;0.7952918272;;;;;;;;0.7737239877;;;
38;;;;;0.8441742638;;;;;;;;0.8564272555;;;
39;;;;;0.8238224789;;;;;;;;0.8145698201;;;
40;;;;;0.8242874965;;;;;;;;0.8121633151;;;
41;;;;;0.8422189208;;;;;;;;0.8663455311;;;
42;;;;;0.8300519342;;;;;;;;0.8169726107;;;
43;;;;;0.8270598846;;;;;;;;0.8321937229;;;
44;;;;;0.7688611111;;;;;;;;0.7610912698;;;
45;;;;;0.7838293651;;;;;;;;0.776765873;;;
46;;;;;0.7183690476;;;;;;;;0.7145119048;;;
47;;;;;0.6888106061;;;;;;;;0.6782164502;;;
48;;;;;0.6418571429;;;;;;;;0.6033333333;;;
49;;;;;0.6055833333;;;;;;;;0.58;;;
50;;;;;0.5670833333;;;;;;;;0.545;;;
51;;;;;0.5170833333;;;;;;;;0.515;;;
52;;;;;0.46625;;;;;;;;0.4458333333;;;
53;;;;;0.435;;;;;;;;0.435;;;
54;;;;;0.3391666667;;;;;;;;0.3316666667;;;
55;;;;;0.2841666667;;;;;;;;0.2883333333;;;
56;;;;;0.2375;;;;;;;;0.215;;;
57;;;;;0.2075;;;;;;;;0.21;;;
58;;;;;0.1841666667;;;;;;;;0.1733333333;;;
59;;;;;0.1516666667;;;;;;;;0.1233333333;;;
60;;;;;0.1225;;;;;;;;0.125;;;
61;;;;;0.1125;;;;;;;;0.105;;;
62;;;;;0.08;;;;;;;;0.07;;;
63;;;;;0.07;;;;;;;;0.07;;;
64;;;;;0.06;;;;;;;;0.06;;;
65;;;;;0.03;;;;;;;;0.03;;;
66;;;;;0.0275;;;;;;;;0.025;;;
67;;;;;0.03;;;;;;;;0.03;;;
68;;;;;0.03;;;;;;;;0.03;;;
69;;;;;0.02;;;;;;;;0.02;;;
70;;;;;0.02;;;;;;;;0.02;;;
71;;;;;0.01;;;;;;;;0.01;;;
72;;;;;0;;;;;;;;0;;;


==> branchingFactorHistogram.csv <==
"Factor";"s00";"s01";"s02";"s03";"s04";"s05";"s06";"s07";"s00r";"s01r";"s02r";"s03r";"s04r";"s05r";"s06r";"s07r"
1;8.75;31;271.8;25.84;483.62;297.62;67.57;1109.17;9.3;34.76;363.2;27.64;597.36;366.31;73.14;1375.6
2;4.32;44.26;167.15;17.5;2225.49;82.74;65.87;503.27;4.07;41.67;125.42;16.6;2031.93;63.5;62.27;388.32
3;2.49;13.1;54.16;8.56;303.53;38.09;25.8;196.32;2.57;14.31;66.63;8.87;371.38;40.52;27;218.45
4;1.22;4.55;27.23;3.89;60.7;22.99;10.93;105.57;1.29;5.09;36.8;4.09;76.39;27.1;11.85;128.21
5;0.49;1.63;15.01;1.56;13.59;15.2;3.78;62.43;0.51;1.87;20.48;1.66;17.03;18.5;4.11;77.99
6;0.23;0.56;8.66;0.59;3.16;9.8;1.35;38.03;0.26;0.67;12.11;0.71;3.9;12.17;1.54;48.12
7;0.08;0.1;5.16;0.15;0.65;6.68;0.34;22.85;0.09;0.16;6.98;0.15;0.81;8.43;0.47;29.84
8;0.01;0.03;3.2;0.09;0.12;4.49;0.05;13.49;0.01;0.03;4.52;0.13;0.17;5.86;0.04;17.47
9;0.01;;1.61;0.02;0.05;3.09;0.03;8.53;0.01;;2.09;0.02;0.05;3.87;0.04;11.17
10;;;1.21;0;0;1.83;0.01;4.97;;;1.53;0;0;2.28;0.01;6.33
11;;;0.69;0.01;0.01;0.97;;2.82;;;0.91;0;0.01;1.38;;3.68
12;;;0.47;0.01;;0.73;;1.6;;;0.61;0.01;;0.89;;2.19
13;;;0.24;;;0.44;;0.86;;;0.35;;;0.62;;1.16
14;;;0.15;;;0.33;;0.45;;;0.23;;;0.49;;0.62
15;;;0.04;;;0.22;;0.31;;;0.05;;;0.28;;0.46
16;;;0.03;;;0.15;;0.17;;;0.05;;;0.25;;0.25
17;;;0.01;;;0.04;;0.13;;;0.02;;;0.05;;0.15
18;;;0.02;;;0.03;;0.06;;;0.03;;;0.04;;0.08
19;;;0.01;;;0.02;;0.02;;;0.01;;;0.04;;0.03
20;;;;;;0.02;;0.03;;;;;;0.03;;0.04
21;;;;;;;;0.02;;;;;;;;0.04
22;;;;;;;;0;;;;;;;;0
23;;;;;;;;0.01;;;;;;;;0.01

